CertRL: Formalizing Convergence Proofs for Value and Policy Iteration in Coq

Reinforcement learning algorithms solve sequential decision-making problems in probabilistic environments by optimizing for long-term reward. The desire to use reinforcement learning in safety-critical settings inspires a recent line of work on formally constrained reinforcement learning; however, these methods place the implementation of the learning algorithm in their Trusted Computing Base. The crucial correctness property of these implementations is a guarantee that the learning algorithm converges to an optimal policy. This paper begins the work of closing this gap by developing a Coq formalization of two canonical reinforcement learning algorithms: value and policy iteration for finite state Markov decision processes. The central results are a formalization of Bellman's optimality principle and its proof, which uses a contraction property of Bellman optimality operator to establish that a sequence converges in the infinite horizon limit. The CertRL development exemplifies how the Giry monad and mechanized metric coinduction streamline optimality proofs for reinforcement learning algorithms. The CertRL library provides a general framework for proving properties about Markov decision processes and reinforcement learning algorithms, paving the way for further work on formalization of reinforcement learning algorithms.

==> out.txt <==
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.19 (TeX Live 2018) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-04-01> patch level 2
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(./acmart.cls
Document Class: acmart 2020/04/30 v1.71 Typesetting articles for the Associatio
n for Computing Machinery
(/usr/local/texlive/2018/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/xkvutils.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/keyval.tex))))
(/usr/local/texlive/2018/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2017/10/31 v2.20.4
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2018/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/refcount.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/infwarerr.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/totpages/totpages.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2018/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2018/texmf-dist/tex/latex/geometry/geometry.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/ncctools/manyfoot.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ncctools/nccfoots.sty))
(./glyphtounicode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/cmap/cmap.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/fontenc.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/t1enc.def)<<t1.cmap>>)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/libertine.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/textcomp.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1enc.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/mweights/mweights.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/fontaxes/fontaxes.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/LinLibertine_I.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/inconsolata/zi4.sty
`inconsolata-zi4' v1.112, 2017/01/04 Text macros for Inconsolata (msharpe))
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/newtxmath.sty
`newtxmath' v1.53, 2017/12/14 Math macros based on txfonts (msharpe)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/centernot.sty)
(/usr/local/texlive/2018/texmf-dist/tex/generic/kastrup/binhex.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') Excluding comment 'CCSXML'
(/usr/local/texlive/2018/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
Special comment 'acks'
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/T1LinuxLibertineT-TLF.f
d)) (/usr/local/texlive/2018/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/mathpartir/mathpartir.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/local/texlive/2018/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
)) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tools/calc.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thmtools.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-patch.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/parseargs.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-kv.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-autoref.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/aliasctr.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/carlisle/remreset.sty)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-listof.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-restate.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-amsthm.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/listings.cfg))
(./lstcoq.sty) (/usr/local/texlive/2018/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tikz-cd/tikz-cd.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/tikz-cd/tikzlibrarycd.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarymatrix.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryquotes.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
meta.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/prettyref/prettyref.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/preprint/balance.sty)
Include comment 'screenonly' Excluding comment 'printonly'
Include comment 'anonsuppress'
No file main.aux.
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/omlnxlmi.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxexa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/lmsntxsy.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/lmxntxexx.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/OT1LinuxLibertineT-TLF.
fd)<<ot1.cmap>><<oml.cmap>>
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxmia.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxsym.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxsyc.fd)
ABD: EveryShipout initializing macros
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(/usr/local/texlive/2018/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2018/texmf-dist/tex/latex/upquote/upquote.sty)
Excluding 'CCSXML' comment.
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/T1LinuxBiolinumT-TLF.fd
) (/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/TS1LinuxLibertineT-TLF.
fd)

LaTeX Warning: Reference `TotPages' on page  undefined on input line 190.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\\' on input line 190.

(./intro.tex

Package natbib Warning: Citation `bellman1954' on page  undefined on input line
 1.


Package natbib Warning: Citation `howard1960dynamic' on page  undefined on inpu
t line 1.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 1.


Package natbib Warning: Citation `sutton.barto:reinforcement' on page  undefine
d on input line 1.


Package natbib Warning: Citation `alphagonature' on page  undefined on input li
ne 2.


Package natbib Warning: Citation `openaidota' on page  undefined on input line 
2.


Package natbib Warning: Citation `deepmindprotein' on page  undefined on input 
line 2.


Package natbib Warning: Citation `DBLP:journals/corr/GuHLL16' on page  undefine
d on input line 2.


Package natbib Warning: Citation `bellman1954' on page  undefined on input line
 7.


Package natbib Warning: Citation `howard1960dynamic' on page  undefined on inpu
t line 7.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 7.

[1.1{/usr/local/texlive/2018/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

Package natbib Warning: Citation `Giry1982ACA' on page  undefined on input line
 24.


Package natbib Warning: Citation `JACOBS2018200' on page  undefined on input li
ne 24.


Package natbib Warning: Citation `Kozencoind' on page  undefined on input line 
25.


Package natbib Warning: Citation `KozenRuozzi' on page  undefined on input line
 28.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 29.


Overfull \hbox (1.99625pt too wide) in paragraph at lines 27--33
[]\T1/LinuxLibertineT-TLF/m/n/10 (-20) Metric coin-duc-tion was first iden-ti-f
ied by Kozen and Ruozzi

Package natbib Warning: Citation `perrone2019notes' on page  undefined on input
 line 34.


Package natbib Warning: Citation `JACOBS2018200' on page  undefined on input li
ne 34.


Underfull \vbox (badness 10000) has occurred while \output is active

Package natbib Warning: Citation `Coq:manual' on page  undefined on input line 
53.

) (./rlbg.tex
Overfull \hbox (2.31676pt too wide) in paragraph at lines 11--12
\T1/LinuxLibertineT-TLF/m/n/10 (-20) ming al-go-rithms for solv-ing Markov de-c
i-sion pro-cesses. Many
pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.13 T
      he basic mathematical object in reinforcement learning theory is the M...
[2.2] (/usr/local/texlive/2018/texmf-dist/tex/latex/inconsolata/t1zi4.fd)

Class acmart Warning: A possible image without description on input line 26.


Underfull \vbox (badness 1442) has occurred while \output is active

Package natbib Warning: Citation `bellman1954' on page  undefined on input line
 70.


LaTeX Warning: `h' float specifier changed to `ht'.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.95 ...)(R(s,a,s') + \gamma V_{\mdplen+1}[s']).$$
                                                   [3.3 <./grid.png>]

LaTeX Warning: Reference `sec:finite' on page  undefined on input line 98.

) (./coind.tex
Overfull \hbox (15.98424pt too wide) in paragraph at lines 29--31
[]\T1/LinuxLibertineT-TLF/b/n/10 Theorem 2 \T1/LinuxLibertineT-TLF/m/n/10 (-20)
 (Ba-nach fixed point the-o-rem)\T1/LinuxLibertineT-TLF/b/n/10 . []\T1/LinuxLib
ertineT-TLF/m/it/10 (-20) If $\LMS/ntxsy/m/n/10 น\OML/nxlmi/m/it/10 X; d\LMS/nt
xsy/m/n/10 บ$ \T1/LinuxLibertineT-TLF/m/it/10 (-20) is a nonempty

Package natbib Warning: Citation `BoldoElfic' on page  undefined on input line 
44.


LaTeX Warning: Reference `thm:bfpsubsets' on page  undefined on input line 47.


LaTeX Warning: Reference `eq:metricc' on page  undefined on input line 60.


Package natbib Warning: Citation `KozenRuozzi' on page  undefined on input line
 60.


Package natbib Warning: Citation `BoldoElfic' on page  undefined on input line 
62.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 64.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.69 Proof.
            [4.4]

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 78.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 84.


LaTeX Warning: Reference `thm:contrc' on page  undefined on input line 84.

)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 205.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\to' on input line 205.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 205.

(./rfct.tex

LaTeX Warning: Reference `eq:rfct_norm' on page  undefined on input line 9.


LaTeX Warning: Reference `thm:contrc' on page  undefined on input line 23.

) (./giry.tex

Package natbib Warning: Citation `lawvere1962category' on page  undefined on in
put line 1.


Package natbib Warning: Citation `Giry1982ACA' on page  undefined on input line
 1.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 11.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 16.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.43 T
      he Giry monad has been extensively studied and used by various authors...
[5.5]

Package natbib Warning: Citation `DBLP:conf/popl/RamseyP02' on page  undefined 
on input line 44.


Package natbib Warning: Citation `DBLP:conf/lics/JonesP89' on page  undefined o
n input line 44.


Package natbib Warning: Citation `DBLP:conf/haskell/ScibiorGG15' on page  undef
ined on input line 44.


Package natbib Warning: Citation `audebaud2009proofs' on page  undefined on inp
ut line 44.


Package natbib Warning: Citation `DBLP:journals/corr/abs-1911-00385' on page  u
ndefined on input line 45.


Package natbib Warning: Citation `eberl2015pdf' on page  undefined on input lin
e 46.


Package natbib Warning: Citation `perrone2018categorical' on page  undefined on
 input line 49.


Package natbib Warning: Citation `perrone2019notes' on page  undefined on input
 line 49.


Package natbib Warning: Citation `perrone2018categorical' on page  undefined on
 input line 59.


LaTeX Warning: Reference `eq:firstguy' on page  undefined on input line 72.


LaTeX Warning: Reference `eq:chap-kol' on page  undefined on input line 72.


LaTeX Warning: Reference `eq:chap-kol' on page  undefined on input line 75.

) (./libintro.tex

LaTeX Warning: Reference `sec:finite' on page  undefined on input line 8.

) (./mdp.tex

Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 1.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 6.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.17     \item A
                 \emph{stochastic transition structure} $\transition: \prod_...
[6.6]

LaTeX Warning: Reference `sec:giry' on page  undefined on input line 17.


LaTeX Warning: Reference `eq:transition' on page  undefined on input line 59.


LaTeX Warning: Reference `eq:expt_im_rwd' on page  undefined on input line 82.


LaTeX Warning: Reference `eq:policyvalue' on page  undefined on input line 100.


pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.110 \end{align}
                  [7.7]

LaTeX Warning: Reference `eq:ltv_corec' on page  undefined on input line 116.


LaTeX Warning: Reference `eq:rfct_norm' on page  undefined on input line 117.


LaTeX Warning: Reference `eq:policyvalue' on page  undefined on input line 137.


) (./valueiter.tex

LaTeX Warning: Reference `eq:rfct_norm' on page  undefined on input line 30.


LaTeX Warning: Reference `thm:bellman_max_op_prop' on page  undefined on input 
line 40.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 42.


LaTeX Warning: Reference `thm:bellman_op_prop' on page  undefined on input line
 47.


LaTeX Warning: Reference `thm:contrc' on page  undefined on input line 47.


LaTeX Warning: Reference `thm:bellman_max_op_prop' on page  undefined on input 
line 47.


LaTeX Warning: Reference `thm:ltv_Rfct_le_fixpt' on page  undefined on input li
ne 50.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 63.


LaTeX Warning: Reference `thm:bellman_op_prop' on page  undefined on input line
 66.


LaTeX Warning: Reference `thm:ltv_Rfct_le_fixpt' on page  undefined on input li
ne 67.


LaTeX Warning: Reference `thm:exists_fixpt_policy' on page  undefined on input 
line 71.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.78   \item D
              efine $V_{\mdplen+1} = \hat \bellman V_\mdplen$ for $\mdplen\g...
[8.8]

LaTeX Warning: Reference `sec:finite' on page  undefined on input line 86.

) (./policyiter.tex

Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 18.


LaTeX Warning: Reference `thm:policy_improvement' on page  undefined on input l
ine 42.


LaTeX Warning: Reference `eq:tau_prop' on page  undefined on input line 55.


LaTeX Warning: Reference `eq:tau_prop' on page  undefined on input line 55.


LaTeX Warning: Reference `sec:finite' on page  undefined on input line 64.

) (./finite.texpdfTeX warning (ext4): destination with the same identifier (nam
e{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.36  \end{equation}
                     [9.9]

LaTeX Warning: Reference `def:Bellmannstep' on page  undefined on input line 39
.


LaTeX Warning: Reference `eq:trecursion1' on page  undefined on input line 57.


LaTeX Warning: Reference `eq:trecursion2' on page  undefined on input line 71.


LaTeX Warning: Reference `def:bellmanopt' on page  undefined on input line 80.

) (./comments.tex

Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 6.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 11.


Overfull \hbox (2.20216pt too wide) in paragraph at lines 9--13
\T1/LinuxLibertineT-TLF/m/n/10 (-20) where each $\OML/nxlmi/m/it/10 x[]$ \T1/Li
nuxLibertineT-TLF/m/n/10 (-20) is drawn from the dis-tri-bu-tion $\OML/nxlmi/m/
it/10 T\LMS/ntxsy/m/n/10 น\OML/nxlmi/m/it/10 x[]; ^^Y\LMS/ntxsy/m/n/10 น\OML/nx
lmi/m/it/10 x[]\LMS/ntxsy/m/n/10 บบ$\T1/LinuxLibertineT-TLF/m/n/10 (-20) .

Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 14.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 23.


LaTeX Warning: Reference `thm:ltv_Rfct_le_fixpt' on page  undefined on input li
ne 26.


LaTeX Warning: Reference `thm:bellman_op_prop' on page  undefined on input line
 27.


LaTeX Warning: Reference `thm:bellman_op_prop' on page  undefined on input line
 29.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 35.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 35.


Overfull \hbox (5.6893pt too wide) in paragraph at lines 50--51
[][][][][][][][][][][][][] 

LaTeX Warning: Reference `thm:exists_fixpt_policy' on page  undefined on input 
line 60.


LaTeX Warning: Reference `thm:exists_fixpt_policy' on page  undefined on input 
line 60.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 65.


Package natbib Warning: Citation `hoelzl2017mdp' on page  undefined on input li
ne 65.


LaTeX Warning: Reference `thm:ltv_Rfct_le_fixpt' on page  undefined on input li
ne 71.


LaTeX Warning: Reference `thm:exists_fixpt_policy' on page  undefined on input 
line 71.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 71.


LaTeX Warning: Reference `tab:comparison' on page  undefined on input line 99.


LaTeX Warning: Reference `thm:exists_fixpt_policy' on page  undefined on input 
line 99.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 100.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 100.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.109   \item   I
                 n particular, $LTV_\sigma = \Psi_\sigma(LTV_\sigma) \le \Ps...
[10.10]

LaTeX Warning: Reference `tab:comparison' on page  undefined on input line 114.



Package natbib Warning: Citation `sutton.barto:reinforcement' on page  undefine
d on input line 117.


Package natbib Warning: Citation `sutton.barto:reinforcement' on page  undefine
d on input line 118.


LaTeX Warning: Reference `eq:policyimp' on page  undefined on input line 126.


LaTeX Warning: Reference `eq:policyimp' on page  undefined on input line 126.


Underfull \vbox (badness 10000) has occurred while \output is active

LaTeX Warning: Reference `thm:policy_improvement' on page  undefined on input l
ine 142.


Package natbib Warning: Citation `KozenRuozzi' on page  undefined on input line
 144.

) (./related.texpdfTeX warning (ext4): destination with the same identifier (na
me{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.4   \item l
             ibraries that \libname builds upon, [11.11]

Package natbib Warning: Citation `Coquelicot' on page  undefined on input line 
10.


Package natbib Warning: Citation `BoldoElfic' on page  undefined on input line 
12.


Package natbib Warning: Citation `DBLP:conf/sigmod/AuerbachHMSS17a' on page  un
defined on input line 13.


Package natbib Warning: Citation `tassarotti2019separation' on page  undefined 
on input line 14.


Package natbib Warning: Citation `tassarotti2019separation' on page  undefined 
on input line 14.


Package natbib Warning: Citation `affeldt2012itp' on page  undefined on input l
ine 14.


Package natbib Warning: Citation `audebaud2009proofs' on page  undefined on inp
ut line 14.


Package natbib Warning: Citation `DBLP:journals/corr/abs-1911-00385' on page  u
ndefined on input line 19.


Package natbib Warning: Citation `DBLP:journals/corr/abs-2007-06776' on page  u
ndefined on input line 19.


Package natbib Warning: Citation `markovInHOL' on page  undefined on input line
 19.


Package natbib Warning: Citation `DBLP:conf/icml/SelsamLD17' on page  undefined
 on input line 19.


Package natbib Warning: Citation `DBLP:conf/aaai/Bagnall019' on page  undefined
 on input line 19.


Package natbib Warning: Citation `DBLP:journals/jar/BentkampBK19' on page  unde
fined on input line 19.


Overfull \hbox (3.77917pt too wide) in paragraph at lines 19--20
 []\T1/LinuxLibertineT-TLF/b/it/10 Related For-mal-iza-tions.[] \T1/LinuxLibert
ineT-TLF/m/n/10 (-20) There is a grow-ing body of work

Package natbib Warning: Citation `markovInHOL' on page  undefined on input line
 21.


Package natbib Warning: Citation `hoelzl2017mdp' on page  undefined on input li
ne 21.


Package natbib Warning: Citation `DBLP:conf/icml/SelsamLD17' on page  undefined
 on input line 27.


Package natbib Warning: Citation `HasanbeigKroening' on page  undefined on inpu
t line 33.


Package natbib Warning: Citation `DBLP:conf/aaai/AlshiekhBEKNT18' on page  unde
fined on input line 34.


Package natbib Warning: Citation `Hunt2020VerifiablySE' on page  undefined on i
nput line 36.


Package natbib Warning: Citation `aaai18' on page  undefined on input line 41.


Package natbib Warning: Citation `DBLP:conf/pldi/BohrerTMMP18' on page  undefin
ed on input line 41.

) (./conclusion.tex) Processing 'acks' comment.
Comment 'acks' writing to comment.cut. Straight input of comment.cut.
(./comment.cut)
No file main.bbl.

Package natbib Warning: There were undefined citations.


Class acmart Warning: Some images may lack descriptions.


Package balance Warning: You have called \balance in second column
(balance)                Columns might not be balanced.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.248 \end{document}
                     [12.12] (./main.aux)

Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information){/usr/local/texlive/2018/te
xmf-dist/fonts/enc/dvips/newtx/libertinealt.enc}{/usr/local/texlive/2018/texmf-
dist/fonts/enc/dvips/libertine/lbtn_fygcup.enc}{/usr/local/texlive/2018/texmf-d
ist/fonts/enc/dvips/inconsolata/i4-t1-4.enc}{/usr/local/texlive/2018/texmf-dist
/fonts/enc/dvips/libertine/lbtn_oexx6f.enc}{/usr/local/texlive/2018/texmf-dist/
fonts/enc/dvips/base/8r.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips
/libertine/lbtn_7grukw.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/
libertine/lbtn_naooyc.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/l
ibertine/lbtn_ki75ao.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/li
bertine/lbtn_25tcsq.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/lib
ertine/lbtn_76gpa5.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/libe
rtine/lbtn_nh77jq.enc}</usr/local/texlive/2018/texmf-dist/fonts/type1/public/in
consolata/Inconsolata-zi4r.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/
public/libertine/LinBiolinumT.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/libertine/LinBiolinumTB.pfb></usr/local/texlive/2018/texmf-dist/fonts
/type1/public/libertine/LinLibertineT.pfb></usr/local/texlive/2018/texmf-dist/f
onts/type1/public/libertine/LinLibertineTB.pfb></usr/local/texlive/2018/texmf-d
ist/fonts/type1/public/libertine/LinLibertineTBI.pfb></usr/local/texlive/2018/t
exmf-dist/fonts/type1/public/libertine/LinLibertineTI.pfb></usr/local/texlive/2
018/texmf-dist/fonts/type1/public/libertine/LinLibertineTZ.pfb></usr/local/texl
ive/2018/texmf-dist/fonts/type1/public/newtx/fxlri-5letters.pfb></usr/local/tex
live/2018/texmf-dist/fonts/type1/public/newtx/fxlri-7letters.pfb></usr/local/te
xlive/2018/texmf-dist/fonts/type1/public/newtx/ntxsyralt.pfb></usr/local/texliv
e/2018/texmf-dist/fonts/type1/public/txfonts/rtxmi.pfb></usr/local/texlive/2018
/texmf-dist/fonts/type1/public/newtx/rtxmi7.pfb></usr/local/texlive/2018/texmf-
dist/fonts/type1/public/txfonts/rtxr.pfb></usr/local/texlive/2018/texmf-dist/fo
nts/type1/public/newtx/txexas.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/newtx/txexs.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/publi
c/txfonts/txsya.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/txfo
nts/txsyb.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/newtx/txsy
s.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb></u
sr/local/texlive/2018/texmf-dist/fonts/type1/public/newtx/zxlr.pfb></usr/local/
texlive/2018/texmf-dist/fonts/type1/public/newtx/zxlri.pfb>
Output written on main.pdf (12 pages, 816375 bytes).
Transcript written on main.log.
bibtex main
This is BibTeX, Version 0.99d (TeX Live 2018)
The top-level auxiliary file: main.aux
The style file: alpha.bst
Database file #1: main.bib
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.19 (TeX Live 2018) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-04-01> patch level 2
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(./acmart.cls
Document Class: acmart 2020/04/30 v1.71 Typesetting articles for the Associatio
n for Computing Machinery
(/usr/local/texlive/2018/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/xkvutils.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/keyval.tex))))
(/usr/local/texlive/2018/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2017/10/31 v2.20.4
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2018/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/refcount.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/infwarerr.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/totpages/totpages.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2018/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2018/texmf-dist/tex/latex/geometry/geometry.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/ncctools/manyfoot.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ncctools/nccfoots.sty))
(./glyphtounicode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/cmap/cmap.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/fontenc.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/t1enc.def)<<t1.cmap>>)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/libertine.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/textcomp.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1enc.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/mweights/mweights.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/fontaxes/fontaxes.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/LinLibertine_I.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/inconsolata/zi4.sty
`inconsolata-zi4' v1.112, 2017/01/04 Text macros for Inconsolata (msharpe))
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/newtxmath.sty
`newtxmath' v1.53, 2017/12/14 Math macros based on txfonts (msharpe)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/centernot.sty)
(/usr/local/texlive/2018/texmf-dist/tex/generic/kastrup/binhex.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') Excluding comment 'CCSXML'
(/usr/local/texlive/2018/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
Special comment 'acks'
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/T1LinuxLibertineT-TLF.f
d)) (/usr/local/texlive/2018/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/mathpartir/mathpartir.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/local/texlive/2018/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
)) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tools/calc.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thmtools.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-patch.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/parseargs.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-kv.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-autoref.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/aliasctr.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/carlisle/remreset.sty)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-listof.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-restate.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-amsthm.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/listings.cfg))
(./lstcoq.sty) (/usr/local/texlive/2018/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tikz-cd/tikz-cd.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/tikz-cd/tikzlibrarycd.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarymatrix.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryquotes.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
meta.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/prettyref/prettyref.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/preprint/balance.sty)
Include comment 'screenonly' Excluding comment 'printonly'
Include comment 'anonsuppress' (./main.aux)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/omlnxlmi.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxexa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/lmsntxsy.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/lmxntxexx.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/OT1LinuxLibertineT-TLF.
fd)<<ot1.cmap>><<oml.cmap>>
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxmia.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxsym.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxsyc.fd)
ABD: EveryShipout initializing macros
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/local/texlive/2018/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2018/texmf-dist/tex/latex/upquote/upquote.sty)
Excluding 'CCSXML' comment.
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/T1LinuxBiolinumT-TLF.fd
) (/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/TS1LinuxLibertineT-TLF.
fd)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\\' on input line 190.

(./intro.tex

Package natbib Warning: Citation `bellman1954' on page  undefined on input line
 1.


Package natbib Warning: Citation `howard1960dynamic' on page  undefined on inpu
t line 1.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 1.


Package natbib Warning: Citation `sutton.barto:reinforcement' on page  undefine
d on input line 1.


Package natbib Warning: Citation `alphagonature' on page  undefined on input li
ne 2.


Package natbib Warning: Citation `openaidota' on page  undefined on input line 
2.


Package natbib Warning: Citation `deepmindprotein' on page  undefined on input 
line 2.


Package natbib Warning: Citation `DBLP:journals/corr/GuHLL16' on page  undefine
d on input line 2.


Package natbib Warning: Citation `bellman1954' on page  undefined on input line
 7.


Package natbib Warning: Citation `howard1960dynamic' on page  undefined on inpu
t line 7.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 7.

[1.1{/usr/local/texlive/2018/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

Package natbib Warning: Citation `Giry1982ACA' on page  undefined on input line
 24.


Package natbib Warning: Citation `JACOBS2018200' on page  undefined on input li
ne 24.


Package natbib Warning: Citation `Kozencoind' on page  undefined on input line 
25.


Package natbib Warning: Citation `KozenRuozzi' on page  undefined on input line
 28.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 29.


Overfull \hbox (1.99625pt too wide) in paragraph at lines 27--33
[]\T1/LinuxLibertineT-TLF/m/n/10 (-20) Metric coin-duc-tion was first iden-ti-f
ied by Kozen and Ruozzi

Package natbib Warning: Citation `perrone2019notes' on page  undefined on input
 line 34.


Package natbib Warning: Citation `JACOBS2018200' on page  undefined on input li
ne 34.


Underfull \vbox (badness 10000) has occurred while \output is active

Package natbib Warning: Citation `Coq:manual' on page  undefined on input line 
53.

) (./rlbg.tex
Overfull \hbox (2.31676pt too wide) in paragraph at lines 11--12
\T1/LinuxLibertineT-TLF/m/n/10 (-20) ming al-go-rithms for solv-ing Markov de-c
i-sion pro-cesses. Many
pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.13 T
      he basic mathematical object in reinforcement learning theory is the M...
[2.2] (/usr/local/texlive/2018/texmf-dist/tex/latex/inconsolata/t1zi4.fd)

Class acmart Warning: A possible image without description on input line 26.


Underfull \vbox (badness 1442) has occurred while \output is active

Package natbib Warning: Citation `bellman1954' on page  undefined on input line
 70.


LaTeX Warning: `h' float specifier changed to `ht'.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.95 ...)(R(s,a,s') + \gamma V_{\mdplen+1}[s']).$$
                                                   [3.3 <./grid.png>])
(./coind.tex
Overfull \hbox (15.98424pt too wide) in paragraph at lines 29--31
[]\T1/LinuxLibertineT-TLF/b/n/10 Theorem 2 \T1/LinuxLibertineT-TLF/m/n/10 (-20)
 (Ba-nach fixed point the-o-rem)\T1/LinuxLibertineT-TLF/b/n/10 . []\T1/LinuxLib
ertineT-TLF/m/it/10 (-20) If $\LMS/ntxsy/m/n/10 น\OML/nxlmi/m/it/10 X; d\LMS/nt
xsy/m/n/10 บ$ \T1/LinuxLibertineT-TLF/m/it/10 (-20) is a nonempty

Package natbib Warning: Citation `BoldoElfic' on page  undefined on input line 
44.


Package natbib Warning: Citation `KozenRuozzi' on page  undefined on input line
 60.


Package natbib Warning: Citation `BoldoElfic' on page  undefined on input line 
62.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 64.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.69 Proof.
            [4.4]

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 78.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 84.

)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 205.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\to' on input line 205.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 205.

(./rfct.tex) (./giry.tex

Package natbib Warning: Citation `lawvere1962category' on page  undefined on in
put line 1.


Package natbib Warning: Citation `Giry1982ACA' on page  undefined on input line
 1.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 11.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 16.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.43 T
      he Giry monad has been extensively studied and used by various authors...
[5.5]

Package natbib Warning: Citation `DBLP:conf/popl/RamseyP02' on page  undefined 
on input line 44.


Package natbib Warning: Citation `DBLP:conf/lics/JonesP89' on page  undefined o
n input line 44.


Package natbib Warning: Citation `DBLP:conf/haskell/ScibiorGG15' on page  undef
ined on input line 44.


Package natbib Warning: Citation `audebaud2009proofs' on page  undefined on inp
ut line 44.


Package natbib Warning: Citation `DBLP:journals/corr/abs-1911-00385' on page  u
ndefined on input line 45.


Package natbib Warning: Citation `eberl2015pdf' on page  undefined on input lin
e 46.


Package natbib Warning: Citation `perrone2018categorical' on page  undefined on
 input line 49.


Package natbib Warning: Citation `perrone2019notes' on page  undefined on input
 line 49.


Package natbib Warning: Citation `perrone2018categorical' on page  undefined on
 input line 59.

) (./libintro.tex) (./mdp.tex

Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 1.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 6.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.17     \item A
                 \emph{stochastic transition structure} $\transition: \prod_...
[6.6]pdfTeX warning (ext4): destination with the same identifier (name{page.}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.110 \end{align}
                  [7.7]) (./valueiter.tex

Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 42.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 63.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.78   \item D
              efine $V_{\mdplen+1} = \hat \bellman V_\mdplen$ for $\mdplen\g...
[8.8]) (./policyiter.tex

Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 18.

) (./finite.texpdfTeX warning (ext4): destination with the same identifier (nam
e{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.36  \end{equation}
                     [9.9]) (./comments.tex

Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 6.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 11.


Overfull \hbox (2.20216pt too wide) in paragraph at lines 9--13
\T1/LinuxLibertineT-TLF/m/n/10 (-20) where each $\OML/nxlmi/m/it/10 x[]$ \T1/Li
nuxLibertineT-TLF/m/n/10 (-20) is drawn from the dis-tri-bu-tion $\OML/nxlmi/m/
it/10 T\LMS/ntxsy/m/n/10 น\OML/nxlmi/m/it/10 x[]; ^^Y\LMS/ntxsy/m/n/10 น\OML/nx
lmi/m/it/10 x[]\LMS/ntxsy/m/n/10 บบ$\T1/LinuxLibertineT-TLF/m/n/10 (-20) .

Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 14.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 23.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 35.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 35.


Overfull \hbox (5.6893pt too wide) in paragraph at lines 50--51
[][][][][][][][][][][][][] 

Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 65.


Package natbib Warning: Citation `hoelzl2017mdp' on page  undefined on input li
ne 65.


Package natbib Warning: Citation `Puterman1994' on page  undefined on input lin
e 71.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 100.


Package natbib Warning: Citation `feys2018long' on page  undefined on input lin
e 100.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.109   \item   I
                 n particular, $LTV_\sigma = \Psi_\sigma(LTV_\sigma) \le \Ps...
[10.10]

Package natbib Warning: Citation `sutton.barto:reinforcement' on page  undefine
d on input line 117.


Package natbib Warning: Citation `sutton.barto:reinforcement' on page  undefine
d on input line 118.


Underfull \vbox (badness 10000) has occurred while \output is active

Package natbib Warning: Citation `KozenRuozzi' on page  undefined on input line
 144.

) (./related.texpdfTeX warning (ext4): destination with the same identifier (na
me{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.4   \item l
             ibraries that \libname builds upon, [11.11]

Package natbib Warning: Citation `Coquelicot' on page  undefined on input line 
10.


Package natbib Warning: Citation `BoldoElfic' on page  undefined on input line 
12.


Package natbib Warning: Citation `DBLP:conf/sigmod/AuerbachHMSS17a' on page  un
defined on input line 13.


Package natbib Warning: Citation `tassarotti2019separation' on page  undefined 
on input line 14.


Package natbib Warning: Citation `tassarotti2019separation' on page  undefined 
on input line 14.


Package natbib Warning: Citation `affeldt2012itp' on page  undefined on input l
ine 14.


Package natbib Warning: Citation `audebaud2009proofs' on page  undefined on inp
ut line 14.


Package natbib Warning: Citation `DBLP:journals/corr/abs-1911-00385' on page  u
ndefined on input line 19.


Package natbib Warning: Citation `DBLP:journals/corr/abs-2007-06776' on page  u
ndefined on input line 19.


Package natbib Warning: Citation `markovInHOL' on page  undefined on input line
 19.


Package natbib Warning: Citation `DBLP:conf/icml/SelsamLD17' on page  undefined
 on input line 19.


Package natbib Warning: Citation `DBLP:conf/aaai/Bagnall019' on page  undefined
 on input line 19.


Package natbib Warning: Citation `DBLP:journals/jar/BentkampBK19' on page  unde
fined on input line 19.


Overfull \hbox (3.77917pt too wide) in paragraph at lines 19--20
 []\T1/LinuxLibertineT-TLF/b/it/10 Related For-mal-iza-tions.[] \T1/LinuxLibert
ineT-TLF/m/n/10 (-20) There is a grow-ing body of work

Package natbib Warning: Citation `markovInHOL' on page  undefined on input line
 21.


Package natbib Warning: Citation `hoelzl2017mdp' on page  undefined on input li
ne 21.


Package natbib Warning: Citation `DBLP:conf/icml/SelsamLD17' on page  undefined
 on input line 27.


Package natbib Warning: Citation `HasanbeigKroening' on page  undefined on inpu
t line 33.


Package natbib Warning: Citation `DBLP:conf/aaai/AlshiekhBEKNT18' on page  unde
fined on input line 34.


Package natbib Warning: Citation `Hunt2020VerifiablySE' on page  undefined on i
nput line 36.


Package natbib Warning: Citation `aaai18' on page  undefined on input line 41.


Package natbib Warning: Citation `DBLP:conf/pldi/BohrerTMMP18' on page  undefin
ed on input line 41.

) (./conclusion.tex) Processing 'acks' comment.
Comment 'acks' writing to comment.cut. Straight input of comment.cut.
(./comment.cut) (./main.bbl

Package balance Warning: You have called \balance in second column
(balance)                Columns might not be balanced.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.29 \bibitem[APM09]{audebaud2009proofs}
                                         [12.12]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is activepdfTeX warn
ing (ext4): destination with the same identifier (name{page.}) has been already
 used, duplicate ignored
<to be read again> 
                   \relax 
l.249 
       [13.13])

Package natbib Warning: There were undefined citations.


Class acmart Warning: Some images may lack descriptions.


Overfull \vbox (6.0pt too high) has occurred while \output is active
Overfull \vbox (7.844pt too high) has occurred while \output is activepdfTeX wa
rning (ext4): destination with the same identifier (name{page.}) has been alrea
dy used, duplicate ignored
<to be read again> 
                   \relax 
l.248 \end{document}
                     [14.14] (./main.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information){/usr/local/texlive/2018/te
xmf-dist/fonts/enc/dvips/newtx/libertinealt.enc}{/usr/local/texlive/2018/texmf-
dist/fonts/enc/dvips/libertine/lbtn_fygcup.enc}{/usr/local/texlive/2018/texmf-d
ist/fonts/enc/dvips/inconsolata/i4-t1-4.enc}{/usr/local/texlive/2018/texmf-dist
/fonts/enc/dvips/libertine/lbtn_oexx6f.enc}{/usr/local/texlive/2018/texmf-dist/
fonts/enc/dvips/base/8r.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips
/libertine/lbtn_7grukw.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/
libertine/lbtn_naooyc.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/l
ibertine/lbtn_ki75ao.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/li
bertine/lbtn_25tcsq.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/lib
ertine/lbtn_76gpa5.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/libe
rtine/lbtn_nh77jq.enc}</usr/local/texlive/2018/texmf-dist/fonts/type1/public/in
consolata/Inconsolata-zi4r.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/
public/libertine/LinBiolinumT.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/libertine/LinBiolinumTB.pfb></usr/local/texlive/2018/texmf-dist/fonts
/type1/public/libertine/LinLibertineT.pfb></usr/local/texlive/2018/texmf-dist/f
onts/type1/public/libertine/LinLibertineTB.pfb></usr/local/texlive/2018/texmf-d
ist/fonts/type1/public/libertine/LinLibertineTBI.pfb></usr/local/texlive/2018/t
exmf-dist/fonts/type1/public/libertine/LinLibertineTI.pfb></usr/local/texlive/2
018/texmf-dist/fonts/type1/public/libertine/LinLibertineTZ.pfb></usr/local/texl
ive/2018/texmf-dist/fonts/type1/public/newtx/fxlri-5letters.pfb></usr/local/tex
live/2018/texmf-dist/fonts/type1/public/newtx/fxlri-7letters.pfb></usr/local/te
xlive/2018/texmf-dist/fonts/type1/public/newtx/ntxsyralt.pfb></usr/local/texliv
e/2018/texmf-dist/fonts/type1/public/txfonts/rtxmi.pfb></usr/local/texlive/2018
/texmf-dist/fonts/type1/public/newtx/rtxmi7.pfb></usr/local/texlive/2018/texmf-
dist/fonts/type1/public/txfonts/rtxr.pfb></usr/local/texlive/2018/texmf-dist/fo
nts/type1/public/newtx/txexas.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/newtx/txexs.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/publi
c/txfonts/txsya.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/txfo
nts/txsyb.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/newtx/txsy
s.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb></u
sr/local/texlive/2018/texmf-dist/fonts/type1/public/newtx/zxlr.pfb></usr/local/
texlive/2018/texmf-dist/fonts/type1/public/newtx/zxlri.pfb>
Output written on main.pdf (14 pages, 834268 bytes).
Transcript written on main.log.
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.19 (TeX Live 2018) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-04-01> patch level 2
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(./acmart.cls
Document Class: acmart 2020/04/30 v1.71 Typesetting articles for the Associatio
n for Computing Machinery
(/usr/local/texlive/2018/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/xkvutils.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/xkeyval/keyval.tex))))
(/usr/local/texlive/2018/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2017/10/31 v2.20.4
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2018/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/refcount.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/infwarerr.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/totpages/totpages.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2018/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2018/texmf-dist/tex/latex/geometry/geometry.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/ncctools/manyfoot.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ncctools/nccfoots.sty))
(./glyphtounicode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/cmap/cmap.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/fontenc.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/t1enc.def)<<t1.cmap>>)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/libertine.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/textcomp.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1enc.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/mweights/mweights.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/fontaxes/fontaxes.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/LinLibertine_I.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/inconsolata/zi4.sty
`inconsolata-zi4' v1.112, 2017/01/04 Text macros for Inconsolata (msharpe))
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/newtxmath.sty
`newtxmath' v1.53, 2017/12/14 Math macros based on txfonts (msharpe)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/centernot.sty)
(/usr/local/texlive/2018/texmf-dist/tex/generic/kastrup/binhex.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') Excluding comment 'CCSXML'
(/usr/local/texlive/2018/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
Special comment 'acks'
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/T1LinuxLibertineT-TLF.f
d)) (/usr/local/texlive/2018/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/mathpartir/mathpartir.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/local/texlive/2018/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
)) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tools/calc.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thmtools.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-patch.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/parseargs.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-kv.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-autoref.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/aliasctr.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/carlisle/remreset.sty)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-listof.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-restate.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/thmtools/thm-amsthm.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/listings/listings.cfg))
(./lstcoq.sty) (/usr/local/texlive/2018/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/tikz-cd/tikz-cd.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/tikz-cd/tikzlibrarycd.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarymatrix.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryquotes.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
meta.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/latex/prettyref/prettyref.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/preprint/balance.sty)
Include comment 'screenonly' Excluding comment 'printonly'
Include comment 'anonsuppress' (./main.aux)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/omlnxlmi.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxexa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/lmsntxsy.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/lmxntxexx.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/OT1LinuxLibertineT-TLF.
fd)<<ot1.cmap>><<oml.cmap>>
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxmia.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxsym.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/newtx/untxsyc.fd)
ABD: EveryShipout initializing macros
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/local/texlive/2018/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2018/texmf-dist/tex/latex/upquote/upquote.sty)
Excluding 'CCSXML' comment.
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/T1LinuxBiolinumT-TLF.fd
) (/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/libertine/TS1LinuxLibertineT-TLF.
fd)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\\' on input line 190.

(./intro.tex [1.1{/usr/local/texlive/2018/texmf-var/fonts/map/pdftex/updmap/pdf
tex.map}]
Overfull \hbox (1.99625pt too wide) in paragraph at lines 27--33
[]\T1/LinuxLibertineT-TLF/m/n/10 (-20) Metric coin-duc-tion was first iden-ti-f
ied by Kozen and Ruozzi
) (./rlbg.tex
Overfull \hbox (2.31676pt too wide) in paragraph at lines 11--12
\T1/LinuxLibertineT-TLF/m/n/10 (-20) ming al-go-rithms for solv-ing Markov de-c
i-sion pro-cesses. Many
pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.13 T
      he basic mathematical object in reinforcement learning theory is the M...
[2.2] (/usr/local/texlive/2018/texmf-dist/tex/latex/inconsolata/t1zi4.fd)

Class acmart Warning: A possible image without description on input line 26.


Underfull \vbox (badness 1442) has occurred while \output is active

LaTeX Warning: `h' float specifier changed to `ht'.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.95 ...)(R(s,a,s') + \gamma V_{\mdplen+1}[s']).$$
                                                   [3.3 <./grid.png>])
(./coind.tex
Overfull \hbox (15.98424pt too wide) in paragraph at lines 29--31
[]\T1/LinuxLibertineT-TLF/b/n/10 Theorem 2 \T1/LinuxLibertineT-TLF/m/n/10 (-20)
 (Ba-nach fixed point the-o-rem)\T1/LinuxLibertineT-TLF/b/n/10 . []\T1/LinuxLib
ertineT-TLF/m/it/10 (-20) If $\LMS/ntxsy/m/n/10 น\OML/nxlmi/m/it/10 X; d\LMS/nt
xsy/m/n/10 บ$ \T1/LinuxLibertineT-TLF/m/it/10 (-20) is a nonempty

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 64.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.69 Proof.
            [4.4]

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 78.

)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 205.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\to' on input line 205.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 205.

(./rfct.tex) (./giry.tex

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 11.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 16.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.43 T
      he Giry monad has been extensively studied and used by various authors...
[5.5]) (./libintro.tex) (./mdp.texpdfTeX warning (ext4): destination with the s
ame identifier (name{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.16     \item F
                or each state $s : \states$, a nonempty finite type $\action...
[6.6]pdfTeX warning (ext4): destination with the same identifier (name{page.}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.110 \end{align}
                  [7.7]) (./valueiter.texpdfTeX warning (ext4): destination wit
h the same identifier (name{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.78   \item D
              efine $V_{\mdplen+1} = \hat \bellman V_\mdplen$ for $\mdplen\g...
[8.8]) (./policyiter.tex) (./finite.texpdfTeX warning (ext4): destination with 
the same identifier (name{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.36  \end{equation}
                     [9.9]) (./comments.tex
Overfull \hbox (2.20216pt too wide) in paragraph at lines 9--13
\T1/LinuxLibertineT-TLF/m/n/10 (-20) where each $\OML/nxlmi/m/it/10 x[]$ \T1/Li
nuxLibertineT-TLF/m/n/10 (-20) is drawn from the dis-tri-bu-tion $\OML/nxlmi/m/
it/10 T\LMS/ntxsy/m/n/10 น\OML/nxlmi/m/it/10 x[]; ^^Y\LMS/ntxsy/m/n/10 น\OML/nx
lmi/m/it/10 x[]\LMS/ntxsy/m/n/10 บบ$\T1/LinuxLibertineT-TLF/m/n/10 (-20) .

Overfull \hbox (5.6893pt too wide) in paragraph at lines 50--51
[][][][][][][][][][][][][] 
pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.107   \item   A
                  straightforward calculation and monotonicity argument show...
[10.10]
Underfull \vbox (badness 10000) has occurred while \output is active)
(./related.texpdfTeX warning (ext4): destination with the same identifier (name
{page.}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.4   \item l
             ibraries that \libname builds upon, [11.11]
Overfull \hbox (3.77917pt too wide) in paragraph at lines 19--20
 []\T1/LinuxLibertineT-TLF/b/it/10 Related For-mal-iza-tions.[] \T1/LinuxLibert
ineT-TLF/m/n/10 (-20) There is a grow-ing body of work

Overfull \hbox (3.8599pt too wide) in paragraph at lines 19--20
\T1/LinuxLibertineT-TLF/m/n/10 (-20) on for-mal-iza-tion of ma-chine learn-ing 
theory[[], [],

Overfull \hbox (4.12097pt too wide) in paragraph at lines 21--25
\T1/LinuxLibertineT-TLF/m/n/10 (-20) H๖lzl builds on the prob-a-bil-ity the-ory
 li-braries of Is-abelle/HOL

Underfull \vbox (badness 10000) has occurred while \output is active
Overfull \hbox (6.11781pt too wide) in paragraph at lines 31--38
\T1/LinuxLibertineT-TLF/m/n/10 (-20) strained re-in-force-ment learn-ing [[]], 
shield-ing [[]],
) (./conclusion.tex) Processing 'acks' comment.
Comment 'acks' writing to comment.cut. Straight input of comment.cut.
(./comment.cut) (./main.bbl
Underfull \vbox (badness 1558) has occurred while \output is active

Package balance Warning: You have called \balance in second column
(balance)                Columns might not be balanced.

pdfTeX warning (ext4): destination with the same identifier (name{page.}) has b
een already used, duplicate ignored
<to be read again> 
                   \relax 
l.28 
      [12.12]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is active
Overfull \vbox (4.056pt too high) has occurred while \output is activepdfTeX wa
rning (ext4): destination with the same identifier (name{page.}) has been alrea
dy used, duplicate ignored
<to be read again> 
                   \relax 
l.239 ...TTV19]{DBLP:journals/corr/abs-1911-00385}
                                                   [13.13])

Class acmart Warning: Some images may lack descriptions.


Overfull \vbox (1.068pt too high) has occurred while \output is activepdfTeX wa
rning (ext4): destination with the same identifier (name{page.}) has been alrea
dy used, duplicate ignored
<to be read again> 
                   \relax 
l.248 \end{document}
                     [14.14] (./main.aux) )
(see the transcript file for additional information){/usr/local/texlive/2018/te
xmf-dist/fonts/enc/dvips/newtx/libertinealt.enc}{/usr/local/texlive/2018/texmf-
dist/fonts/enc/dvips/libertine/lbtn_fygcup.enc}{/usr/local/texlive/2018/texmf-d
ist/fonts/enc/dvips/inconsolata/i4-t1-4.enc}{/usr/local/texlive/2018/texmf-dist
/fonts/enc/dvips/libertine/lbtn_oexx6f.enc}{/usr/local/texlive/2018/texmf-dist/
fonts/enc/dvips/base/8r.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips
/libertine/lbtn_7grukw.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/
libertine/lbtn_naooyc.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/l
ibertine/lbtn_ki75ao.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/li
bertine/lbtn_25tcsq.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/lib
ertine/lbtn_76gpa5.enc}{/usr/local/texlive/2018/texmf-dist/fonts/enc/dvips/libe
rtine/lbtn_nh77jq.enc}</usr/local/texlive/2018/texmf-dist/fonts/type1/public/in
consolata/Inconsolata-zi4r.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/
public/libertine/LinBiolinumT.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/libertine/LinBiolinumTB.pfb></usr/local/texlive/2018/texmf-dist/fonts
/type1/public/libertine/LinLibertineT.pfb></usr/local/texlive/2018/texmf-dist/f
onts/type1/public/libertine/LinLibertineTB.pfb></usr/local/texlive/2018/texmf-d
ist/fonts/type1/public/libertine/LinLibertineTBI.pfb></usr/local/texlive/2018/t
exmf-dist/fonts/type1/public/libertine/LinLibertineTI.pfb></usr/local/texlive/2
018/texmf-dist/fonts/type1/public/libertine/LinLibertineTZ.pfb></usr/local/texl
ive/2018/texmf-dist/fonts/type1/public/newtx/fxlri-5letters.pfb></usr/local/tex
live/2018/texmf-dist/fonts/type1/public/newtx/fxlri-7letters.pfb></usr/local/te
xlive/2018/texmf-dist/fonts/type1/public/newtx/ntxsyralt.pfb></usr/local/texliv
e/2018/texmf-dist/fonts/type1/public/txfonts/rtxmi.pfb></usr/local/texlive/2018
/texmf-dist/fonts/type1/public/newtx/rtxmi7.pfb></usr/local/texlive/2018/texmf-
dist/fonts/type1/public/txfonts/rtxr.pfb></usr/local/texlive/2018/texmf-dist/fo
nts/type1/public/newtx/txexas.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/newtx/txexs.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/publi
c/txfonts/txsya.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/txfo
nts/txsyb.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/newtx/txsy
s.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb></u
sr/local/texlive/2018/texmf-dist/fonts/type1/public/newtx/zxlr.pfb></usr/local/
texlive/2018/texmf-dist/fonts/type1/public/newtx/zxlri.pfb>
Output written on main.pdf (14 pages, 838605 bytes).
Transcript written on main.log.

